Latent Network Models to Account for Noisy, Multiply-Reported Social Network Data

Social network data are often constructed by incorporating reports from multiple individuals. However, it is not obvious how to reconcile discordant responses from individuals. There may be particular risks with multiply-reported data if people's responses reflect normative expectations -- such as an expectation of balanced, reciprocal relationships. Here, we propose a probabilistic model that incorporates ties reported by multiple individuals to estimate the unobserved network structure. In addition to estimating a parameter for each reporter that is related to their tendency of over- or under-reporting relationships, the model explicitly incorporates a term for ``mutuality,'' the tendency to report ties in both directions involving the same alter. Our model's algorithmic implementation is based on variational inference, which makes it efficient and scalable to large systems. We apply our model to data from 75 Indian villages collected with a name-generator design, and a Nicaraguan community collected with a roster-based design. We observe strong evidence of ``mutuality'' in both datasets, and find that this value varies by relationship type. Consequently, our model estimates networks with reciprocity values that are substantially different than those resulting from standard deterministic aggregation approaches, demonstrating the need to consider such issues when gathering, constructing, and analysing survey-based network data.

==> cover_letter.txt <==
To the editor:

We are submitting our paper, ``Latent Network Models to Account for Noisy, Multiply-Reported Social Network Data'' for consideration for publication in the \textit{Journal of the Royal Statistical Society Series A (Statistics in Society)} special issue on Networks and Society. 

We represent a unique mix of network scientists and social scientists, trained in fields as disparate as statistical physics, computer science, psychology, and anthropology. We came together, funded by a UKRI ESRC Research Methods Development Grant, to combine our expertise and develop new network models that can grapple with the complexities of real-world network data. Specifically, we tackle network data resulting from surveys, and cases where multiple respondents have the opportunity to comment on what should nominally be the same relationship. We grapple with how these multiple reports, each with their own particular propensity for bias or inaccuracy, should be combined to infer the ``true'' latent network. 

While the model we develop is very general, we focus in this paper on ``double-sampled'' network data, where respondents are asked about a directed relationship in two ways (e.g., who do you give to? and who do you receive from?). This is very commonly data collection approach, with the presumption being that having multiple reports should increase the accuracy of the resulting network data. Standard practice is to aggregate these two sets of reports with deterministic rules (such as taking the union or the intersection), but this can have dramatic effects on the structure of the resulting network, particularly when it comes to key network statistics like reciprocity. Other tools have already been developed to deal with noisy network data, but here we focus our attention here on dealing with the peculiarities of this common double-sampling approach. 

We draw on ethnographic and sociological insights into how people respond to such questions to develop our latent network model. We focus in particular on people's propensity to report ``mutual'' relationships, i.e., to say that those people who they receive from are also those who they give to. We seek to model this ``mutuality'' term alongside individual differences in the extent to which their reports align with others. We do this with a ... DESCRIBE THE MODEL.

We feel that this paper perfectly suits the call for the ``Networks and Society'' special issue. Our attention is exactly on developing new methods that will allow social scientists (and others) to better represent and understand the networks that they are studying. Importantly, our model gives insights into key social phenomena: the ``mutuality'' term in our models gives a sense of the different expectations that communities have about the relationships that they are a part of. Our extensive exploration of data from 75 villages in Karnataka, for example, suggests that while exchanging household items and visitations are understood to be quite balanced and mutual (as represented through their high ``mutuality'' scores), advice-giving is more hierarchical. By modelling these patterns and accounting for them in the representation of the ``true'' latent network, we hope to further the study into core social phenomena such as reciprocity, or such interest across the social and behavioural sciences. 

We look forward to hearing from you.





